Efficient Simulation of Complex Capillary Effects in Advanced Manufacturing Processes using the Finite Volume Method

The accurate representation of surface tension driven flows in multiphase systems is considered a challenging problem to resolve numerically. Although there have been extensive works in the past that have presented approaches to resolve these so called Marangoni flows at the phase boundaries, the question of how to efficiently resolve the interface in a universal and conservative manner remains largely open in comparison. Such problems are of high practical relevance in many manufacturing processes, especially in the microfluidic regime where capillary effects dominate the local force equilibria. In this work, we present a freely available numerical solver based on the Finite Volume Method that is able to resolve arbitrarily complex, incompressible multiphase systems with the mentioned physics at phase boundaries. An efficient solution with respect to the number of degrees of freedom can be obtained by either using high order WENO stencils or by employing adaptive cell refinement. We demonstrate the capabilities of the solver by investigating a model benchmark case as well as a single track laser melting process that is highly relevant within laser additive manufacturing.

==> Figs/alpha_comparison.csv <==
"arc_length","start time: 0 s","end time: 0.12s"
0,0.000000,0.000000
8.14648e-06,0.000000,0.000000
1.6293e-05,0.000000,0.000000
2.44394e-05,0.000000,0.000000
3.25859e-05,0.000000,0.000000
4.07324e-05,0.000000,0.000000
4.88789e-05,0.000000,0.000000
5.70254e-05,0.000000,0.000000
6.51718e-05,0.000000,0.000000
7.33183e-05,0.000000,0.000000
8.14648e-05,0.000000,0.000000
8.96113e-05,0.000000,0.000000
9.77578e-05,0.000000,0.000000
0.000105904,0.000000,0.000000
0.000114051,0.000000,0.000000
0.000122197,0.000000,0.000000
0.000130344,0.000000,0.000000
0.00013849,0.000000,0.000000
0.000146637,0.000000,0.000000
0.000154783,0.000000,0.000000
0.00016293,0.000000,0.000000
0.000171076,0.000000,0.000000
0.000179223,0.000000,0.000000
0.000187369,0.000000,0.000000
0.000195516,0.000000,0.000000
0.000203662,0.000000,0.000000
0.000211808,0.000000,0.000000
0.000219955,0.000000,0.000000
0.000228101,0.000000,0.000000
0.000236248,0.000000,0.000000
0.000244394,0.000000,0.000000
0.000252541,0.000000,0.000000
0.000260687,0.000000,0.000000
0.000268834,0.000000,0.000000
0.00027698,0.000000,0.000000
0.000285127,0.000000,0.000000
0.000293273,0.000000,0.000000
0.00030142,0.000000,0.000000
0.000309566,0.000000,0.000000
0.000317713,0.000000,0.000000
0.000325859,0.000000,0.000000
0.000334006,0.000000,0.000000
0.000342152,0.000000,0.000000
0.000350299,0.000000,0.000000
0.000358445,0.000000,0.000000
0.000366592,0.000000,0.000000
0.000374738,0.000000,0.000000
0.000382885,0.000000,0.000000
0.000391031,0.000000,0.000000
0.000399178,0.000000,0.000000
0.000407324,0.000000,0.000000
0.000415471,0.000000,0.000000
0.000423617,0.000000,0.000000
0.000431764,0.000000,0.000000
0.00043991,0.000000,0.000000
0.000448057,0.000000,0.000000
0.000456203,0.000000,0.000000
0.00046435,0.000000,0.000000
0.000472496,0.000000,0.000000
0.000480643,0.000000,0.000000
0.000488789,0.000000,0.000000
0.000496936,0.000000,0.000000
0.000505082,0.000000,0.000000
0.000513229,0.000000,0.000000
0.000521375,0.000000,0.000000
0.000529522,0.000000,0.000000
0.000537668,0.000000,0.000000
0.000545815,0.000000,0.000000
0.000553961,0.000000,0.000000
0.000562107,0.000000,0.000000
0.000570254,0.000000,0.000000
0.0005784,0.000000,0.000000
0.000586547,0.000000,0.000000
0.000594693,0.000000,0.000000
0.00060284,0.000000,0.000000
0.000610986,0.000000,0.000000
0.000619133,0.000000,0.000000
0.000627279,0.000000,0.000000
0.000635426,0.000000,0.000000
0.000643572,0.000000,0.000000
0.000651719,0.000000,0.000000
0.000659865,0.000000,0.000000
0.000668012,0.000000,0.000000
0.000676158,0.000000,0.000000
0.000684305,0.000000,0.000000
0.000692451,0.000000,0.000000
0.000700598,0.000000,0.000000
0.000708744,0.000000,0.000000
0.000716891,0.000000,0.000000
0.000725037,0.000000,0.000000
0.000733184,0.000000,0.000000
0.00074133,0.000000,0.000000
0.000749476,0.000000,0.000000
0.000757623,0.000000,0.000000
0.000765769,0.000000,0.000000
0.000773916,0.000000,0.000000
0.000782062,0.000000,0.000000
0.000790209,0.000000,0.000000
0.000798355,0.000000,0.000000
0.000806502,0.000000,0.000000
0.000814648,0.000000,0.000000
0.000822795,0.000000,0.000000
0.000830941,0.000000,0.000000
0.000839088,0.000000,0.000000
0.000847234,0.000000,0.000000
0.000855381,0.000000,0.000000
0.000863527,0.000000,0.000000
0.000871674,0.000000,0.000000
0.00087982,0.000000,0.000000
0.000887967,0.000000,0.000000
0.000896113,0.000000,0.000000
0.00090426,0.000000,0.000000
0.000912406,0.000000,0.000000
0.000920553,0.000000,0.000000
0.000928699,0.000000,0.000000
0.000936846,0.000000,0.000000
0.000944992,0.000000,0.000000
0.000953139,0.000000,0.000000
0.000961285,0.000000,0.000000
0.000969431,0.000000,0.000000
0.000977578,0.000000,0.000000
0.000985724,0.000000,0.000000
0.000993871,0.000000,0.000000
0.00100202,0.000000,0.000000
0.00101016,0.000000,0.000000
0.00101831,0.000000,0.000000
0.00102646,0.000000,0.000000
0.0010346,0.000000,0.000000
0.00104275,0.000000,0.000000
0.0010509,0.000000,0.000000
0.00105904,0.000000,0.000000
0.00106719,0.000000,0.000000
0.00107534,0.000000,0.000000
0.00108348,0.000000,0.000000
0.00109163,0.000000,0.000000
0.00109978,0.000000,0.000000
0.00110792,0.000000,0.000000
0.00111607,0.000000,0.000000
0.00112421,0.000000,0.000000
0.00113236,0.000000,0.000000
0.00114051,0.000000,0.000000
0.00114865,0.000000,0.000000
0.0011568,0.000000,0.000000
0.00116495,0.000000,0.000000
0.00117309,0.000000,0.000000
0.00118124,0.000000,0.000000
0.00118939,0.000000,0.000000
0.00119753,0.000000,0.000000
0.00120568,0.000000,0.000000
0.00121383,0.000000,0.000000
0.00122197,0.000000,0.000000
0.00123012,0.000000,0.000000
0.00123827,0.000000,0.000000
0.00124641,0.000000,0.000000
0.00125456,0.000000,0.000000
0.00126271,0.000000,0.000000
0.00127085,0.000000,0.000000
0.001279,0.000000,0.000000
0.00128714,0.000000,0.000000
0.00129529,0.000000,0.000000
0.00130344,0.000000,0.000000
0.00131158,0.000000,0.000000
0.00131973,0.000000,0.000000
0.00132788,0.000000,0.000000
0.00133602,0.000000,0.000000
0.00134417,0.000000,0.000000
0.00135232,0.000000,0.000000
0.00136046,0.000000,0.000000
0.00136861,0.000000,0.000000
0.00137676,0.000000,0.000000
0.0013849,0.000000,0.000000
0.00139305,0.000000,0.000000
0.0014012,0.000000,0.000000
0.00140934,0.000000,0.000000
0.00141749,0.000000,0.000000
0.00142563,0.000000,0.000000
0.00143378,0.000000,0.000000
0.00144193,0.000000,0.000000
0.00145007,0.000000,0.000000
0.00145822,0.000000,0.000000
0.00146637,0.000000,0.000000
0.00147451,0.000000,0.000000
0.00148266,0.000000,0.000000
0.00149081,0.000000,0.000000
0.00149895,0.000000,0.000000
0.0015071,0.000000,0.000000
0.00151525,0.000000,0.000000
0.00152339,0.000000,0.000000
0.00153154,0.000000,0.000000
0.00153969,0.000000,0.000000
0.00154783,0.000000,0.000000
0.00155598,0.000000,0.000000
0.00156412,0.000000,0.000000
0.00157227,0.000000,0.000000
0.00158042,0.000000,0.000000
0.00158856,0.000000,0.000000
0.00159671,0.000000,0.000000
0.00160486,0.000000,0.000000
0.001613,0.000000,0.000000
0.00162115,0.000000,0.000000
0.0016293,0.000000,0.000000
0.00163744,0.000000,0.000000
0.00164559,0.000000,0.000000
0.00165374,0.000000,0.000000
0.00166188,0.000000,0.000000
0.00167003,0.000000,0.000000
0.00167818,0.000000,0.000000
0.00168632,0.000000,0.000000
0.00169447,0.000000,0.000000
0.00170262,0.000000,0.000000
0.00171076,0.000000,0.000000
0.00171891,0.000000,0.000000
0.00172705,0.000000,0.000000
0.0017352,0.000000,0.000000
0.00174335,0.000000,0.000000
0.00175149,0.000000,0.000000
0.00175964,0.000000,0.000000
0.00176779,0.000000,0.000000
0.00177593,0.000000,0.000000
0.00178408,0.000000,0.000000
0.00179223,0.000000,0.000000
0.00180037,0.000000,0.000000
0.00180852,0.000000,0.000000
0.00181667,0.000000,0.000000
0.00182481,0.000000,0.000000
0.00183296,0.000000,0.000000
0.00184111,0.000000,0.000000
0.00184925,0.000000,0.000000
0.0018574,0.000000,0.000000
0.00186554,0.000000,0.000000
0.00187369,0.000000,0.000000
0.00188184,0.000000,0.000000
0.00188998,0.000000,0.000000
0.00189813,0.000000,0.000000
0.00190628,0.000000,0.000000
0.00191442,0.000000,0.000000
0.00192257,0.000000,0.000000
0.00193072,0.000000,0.000000
0.00193886,0.000000,0.000000
0.00194701,0.000000,0.000000
0.00195516,0.000000,0.000000
0.0019633,0.000000,0.000000
0.00197145,0.000000,0.000000
0.0019796,0.000000,0.000000
0.00198774,0.000000,0.000000
0.00199589,0.000000,0.000000
0.00200404,0.000000,0.000000
0.00201218,0.000000,0.000000
0.00202033,0.000000,0.000000
0.00202847,0.000000,0.000000
0.00203662,0.000000,0.000000
0.00204477,0.000000,0.000000
0.00205291,0.000000,0.000000
0.00206106,0.000000,0.000000
0.00206921,0.000000,0.000000
0.00207735,0.000000,0.000000
0.0020855,0.000000,0.000000
0.00209365,0.000000,0.000000
0.00210179,0.000000,0.000000
0.00210994,0.000000,0.000000
0.00211809,0.000000,0.000000
0.00212623,0.000000,0.000000
0.00213438,0.000000,0.000000
0.00214253,0.000000,0.000000
0.00215067,0.000000,0.000000
0.00215882,0.000000,0.000000
0.00216696,0.000000,0.000000
0.00217511,0.000000,0.000000
0.00218326,0.000000,0.000000
0.0021914,0.000000,0.000000
0.00219955,0.000000,0.000000
0.0022077,0.000000,0.000000
0.00221584,0.000000,0.000000
0.00222399,0.000000,0.000000
0.00223214,0.000000,0.000000
0.00224028,0.000000,0.000000
0.00224843,0.000000,0.000000
0.00225658,0.000000,0.000000
0.00226472,0.000000,0.000000
0.00227287,0.000000,0.000000
0.00228102,0.000000,0.000000
0.00228916,0.000000,0.000000
0.00229731,0.000000,0.000000
0.00230546,0.000000,0.000000
0.0023136,0.000000,0.000001
0.00232175,0.000000,0.000001
0.00232989,0.000000,0.000001
0.00233804,0.000000,0.000002
0.00234619,0.000000,0.000002
0.00235433,0.000000,0.000003
0.00236248,0.000000,0.000004
0.00237063,0.000000,0.000060
0.00237877,0.000000,0.000165
0.00238692,0.000000,0.000317
0.00239507,0.000000,0.000518
0.00240321,0.000000,0.000766
0.00241136,0.000000,0.001062
0.00241951,0.000000,0.001405
0.00242765,0.000000,0.001797
0.0024358,0.000000,0.002236
0.00244395,0.000000,0.002724
0.00245209,0.000000,0.007146
0.00246024,0.000000,0.013188
0.00246838,0.000000,0.020849
0.00247653,0.000000,0.030129
0.00248468,0.000000,0.041029
0.00249282,0.000000,0.053548
0.00250097,0.000000,0.067687
0.00250912,0.000000,0.083444
0.00251726,0.000000,0.100822
0.00252541,0.000000,0.119818
0.00253356,0.002500,0.174722
0.0025417,0.010000,0.231456
0.00254985,0.022500,0.290021
0.002558,0.040000,0.350416
0.00256614,0.062500,0.412640
0.00257429,0.090000,0.476693
0.00258244,0.122500,0.542577
0.00259058,0.160000,0.610291
0.00259873,0.202500,0.679835
0.00260688,0.250000,0.751208
0.00261502,0.347500,0.789596
0.00262317,0.440000,0.824875
0.00263131,0.527500,0.857045
0.00263946,0.610000,0.886106
0.00264761,0.687500,0.912058
0.00265575,0.760000,0.934901
0.0026639,0.827500,0.954635
0.00267205,0.890000,0.971260
0.00268019,0.947500,0.984777
0.00268834,1.000000,0.995184
0.00269649,1.000000,0.995874
0.00270463,1.000000,0.996513
0.00271278,1.000000,0.997101
0.00272093,1.000000,0.997638
0.00272907,1.000000,0.998124
0.00273722,1.000000,0.998558
0.00274537,1.000000,0.998942
0.00275351,1.000000,0.999274
0.00276166,1.000000,0.999556
0.0027698,1.000000,0.999786
0.00277795,1.000000,0.999817
0.0027861,1.000000,0.999845
0.00279424,1.000000,0.999872
0.00280239,1.000000,0.999895
0.00281054,1.000000,0.999917
0.00281868,1.000000,0.999936
0.00282683,1.000000,0.999953
0.00283498,1.000000,0.999968
0.00284312,1.000000,0.999980
0.00285127,1.000000,0.999990
0.00285942,1.000000,0.999992
0.00286756,1.000000,0.999993
0.00287571,1.000000,0.999994
0.00288386,1.000000,0.999996
0.002892,1.000000,0.999997
0.00290015,1.000000,0.999998
0.00290829,1.000000,0.999998
0.00291644,1.000000,0.999999
0.00292459,1.000000,0.999999
0.00293273,1.000000,1.000000
0.00294088,1.000000,1.000000
0.00294903,1.000000,1.000000
0.00295717,1.000000,1.000000
0.00296532,1.000000,1.000000
0.00297347,1.000000,1.000000
0.00298161,1.000000,1.000000
0.00298976,1.000000,1.000000
0.00299791,1.000000,1.000000
0.00300605,1.000000,1.000000
0.0030142,1.000000,1.000000
0.00302235,1.000000,1.000000
0.00303049,1.000000,1.000000
0.00303864,1.000000,1.000000
0.00304679,1.000000,1.000000
0.00305493,1.000000,1.000000
0.00306308,1.000000,1.000000
0.00307122,1.000000,1.000000
0.00307937,1.000000,1.000000
0.00308752,1.000000,1.000000
0.00309566,1.000000,1.000000
0.00310381,1.000000,1.000000
0.00311196,1.000000,1.000000
0.0031201,1.000000,1.000000
0.00312825,1.000000,1.000000
0.0031364,1.000000,1.000000
0.00314454,1.000000,1.000000
0.00315269,1.000000,1.000000
0.00316084,1.000000,1.000000
0.00316898,1.000000,1.000000
0.00317713,1.000000,1.000000
0.00318528,1.000000,1.000000
0.00319342,1.000000,1.000000
0.00320157,1.000000,1.000000
0.00320971,1.000000,1.000000
0.00321786,1.000000,1.000000
0.00322601,1.000000,1.000000
0.00323415,1.000000,1.000000
0.0032423,1.000000,1.000000
0.00325045,1.000000,1.000000
0.00325859,1.000000,1.000000
0.00326674,1.000000,1.000000
0.00327489,1.000000,1.000000
0.00328303,1.000000,1.000000
0.00329118,1.000000,1.000000
0.00329933,1.000000,1.000000
0.00330747,1.000000,1.000000
0.00331562,1.000000,1.000000
0.00332377,1.000000,1.000000
0.00333191,1.000000,1.000000
0.00334006,1.000000,1.000000
0.00334821,1.000000,1.000000
0.00335635,1.000000,1.000000
0.0033645,1.000000,1.000000
0.00337264,1.000000,1.000000
0.00338079,1.000000,1.000000
0.00338894,1.000000,1.000000
0.00339708,1.000000,1.000000
0.00340523,1.000000,1.000000
0.00341338,1.000000,1.000000
0.00342152,1.000000,1.000000
0.00342967,1.000000,1.000000
0.00343782,1.000000,1.000000
0.00344596,1.000000,1.000000
0.00345411,1.000000,1.000000
0.00346226,1.000000,1.000000
0.0034704,1.000000,1.000000
0.00347855,1.000000,1.000000
0.0034867,1.000000,1.000000
0.00349484,1.000000,1.000000
0.00350299,1.000000,1.000000
0.00351113,1.000000,1.000000
0.00351928,1.000000,1.000000
0.00352743,1.000000,1.000000
0.00353557,1.000000,1.000000
0.00354372,1.000000,1.000000
0.00355187,1.000000,1.000000
0.00356001,1.000000,1.000000
0.00356816,1.000000,1.000000
0.00357631,1.000000,1.000000
0.00358445,1.000000,1.000000
0.0035926,1.000000,1.000000
0.00360075,1.000000,1.000000
0.00360889,1.000000,1.000000
0.00361704,1.000000,1.000000
0.00362519,1.000000,1.000000
0.00363333,1.000000,1.000000
0.00364148,1.000000,1.000000
0.00364962,1.000000,1.000000
0.00365777,1.000000,1.000000
0.00366592,1.000000,1.000000
0.00367406,1.000000,1.000000
0.00368221,1.000000,1.000000
0.00369036,1.000000,1.000000
0.0036985,1.000000,1.000000
0.00370665,1.000000,1.000000
0.0037148,1.000000,1.000000
0.00372294,1.000000,1.000000
0.00373109,1.000000,1.000000
0.00373924,1.000000,1.000000
0.00374738,1.000000,1.000000
0.00375553,1.000000,1.000000
0.00376368,1.000000,1.000000
0.00377182,1.000000,1.000000
0.00377997,1.000000,1.000000
0.00378811,1.000000,1.000000
0.00379626,1.000000,1.000000
0.00380441,1.000000,1.000000
0.00381255,1.000000,1.000000
0.0038207,1.000000,1.000000
0.00382885,1.000000,1.000000
0.00383699,1.000000,1.000000
0.00384514,1.000000,1.000000
0.00385329,1.000000,1.000000
0.00386143,1.000000,1.000000
0.00386958,1.000000,1.000000
0.00387773,1.000000,1.000000
0.00388587,1.000000,1.000000
0.00389402,1.000000,1.000000
0.00390217,1.000000,1.000000
0.00391031,1.000000,1.000000
0.00391846,1.000000,1.000000
0.00392661,1.000000,1.000000
0.00393475,1.000000,1.000000
0.0039429,1.000000,1.000000
0.00395104,1.000000,1.000000
0.00395919,1.000000,1.000000
0.00396734,1.000000,1.000000
0.00397548,1.000000,1.000000
0.00398363,1.000000,1.000000
0.00399178,1.000000,1.000000
0.00399992,1.000000,1.000000
0.00400807,1.000000,1.000000
0.00401622,1.000000,1.000000
0.00402436,1.000000,1.000000
0.00403251,1.000000,1.000000
0.00404066,1.000000,1.000000
0.0040488,1.000000,1.000000
0.00405695,1.000000,1.000000
0.0040651,1.000000,1.000000
0.00407324,1.000000,1.000000
0.00408139,1.000000,1.000000
0.00408954,1.000000,1.000000
0.00409768,1.000000,1.000000
0.00410583,1.000000,1.000000
0.00411397,1.000000,1.000000
0.00412212,1.000000,1.000000
0.00413027,1.000000,1.000000
0.00413841,1.000000,1.000000
0.00414656,1.000000,1.000000
0.00415471,1.000000,1.000000
0.00416285,1.000000,1.000000
0.004171,1.000000,1.000000
0.00417915,1.000000,1.000000
0.00418729,1.000000,1.000000
0.00419544,1.000000,1.000000
0.00420359,1.000000,1.000000
0.00421173,1.000000,1.000000
0.00421988,1.000000,1.000000
0.00422803,1.000000,1.000000
0.00423617,1.000000,1.000000
0.00424432,1.000000,1.000000
0.00425246,1.000000,1.000000
0.00426061,1.000000,1.000000
0.00426876,1.000000,1.000000
0.0042769,1.000000,1.000000
0.00428505,1.000000,1.000000
0.0042932,1.000000,1.000000
0.00430134,1.000000,1.000000
0.00430949,1.000000,1.000000
0.00431764,1.000000,1.000000
0.00432578,1.000000,1.000000
0.00433393,1.000000,1.000000
0.00434208,1.000000,1.000000
0.00435022,1.000000,1.000000
0.00435837,1.000000,1.000000
0.00436652,1.000000,1.000000
0.00437466,1.000000,1.000000
0.00438281,1.000000,1.000000
0.00439095,1.000000,1.000000
0.0043991,1.000000,1.000000
0.00440725,1.000000,1.000000
0.00441539,1.000000,1.000000
0.00442354,1.000000,1.000000
0.00443169,1.000000,1.000000
0.00443983,1.000000,1.000000
0.00444798,1.000000,1.000000
0.00445613,1.000000,1.000000
0.00446427,1.000000,1.000000
0.00447242,1.000000,1.000000
0.00448057,1.000000,1.000000
0.00448871,1.000000,1.000000
0.00449686,1.000000,1.000000
0.00450501,1.000000,1.000000
0.00451315,1.000000,1.000000
0.0045213,1.000000,1.000000
0.00452944,1.000000,1.000000
0.00453759,1.000000,1.000000
0.00454574,1.000000,1.000000
0.00455388,1.000000,1.000000
0.00456203,1.000000,1.000000
0.00457018,1.000000,1.000000
0.00457832,1.000000,1.000000
0.00458647,1.000000,1.000000
0.00459462,1.000000,1.000000
0.00460276,1.000000,1.000000
0.00461091,1.000000,1.000000
0.00461906,1.000000,1.000000
0.0046272,1.000000,1.000000
0.00463535,1.000000,1.000000
0.0046435,1.000000,1.000000
0.00465164,1.000000,1.000000
0.00465979,1.000000,1.000000
0.00466794,1.000000,1.000000
0.00467608,1.000000,1.000000
0.00468423,1.000000,1.000000
0.00469237,1.000000,1.000000
0.00470052,1.000000,1.000000
0.00470867,1.000000,1.000000
0.00471681,1.000000,1.000000
0.00472496,1.000000,1.000000
0.00473311,1.000000,1.000000
0.00474125,1.000000,1.000000
0.0047494,1.000000,1.000000
0.00475755,1.000000,1.000000
0.00476569,1.000000,1.000000
0.00477384,1.000000,1.000000
0.00478199,1.000000,1.000000
0.00479013,1.000000,1.000000
0.00479828,1.000000,1.000000
0.00480643,1.000000,1.000000
0.00481457,1.000000,1.000000
0.00482272,1.000000,1.000000
0.00483087,1.000000,1.000000
0.00483901,1.000000,1.000000
0.00484716,1.000000,1.000000
0.0048553,1.000000,1.000000
0.00486345,1.000000,1.000000
0.0048716,1.000000,1.000000
0.00487974,1.000000,1.000000
0.00488789,1.000000,1.000000
0.00489604,1.000000,1.000000
0.00490418,1.000000,1.000000
0.00491233,1.000000,1.000000
0.00492048,1.000000,1.000000
0.00492862,1.000000,1.000000
0.00493677,1.000000,1.000000
0.00494492,1.000000,1.000000
0.00495306,1.000000,1.000000
0.00496121,1.000000,1.000000
0.00496936,1.000000,1.000000
0.0049775,1.000000,1.000000
0.00498565,1.000000,1.000000
0.00499379,1.000000,1.000000
0.00500194,1.000000,1.000000
0.00501009,1.000000,1.000000
0.00501823,1.000000,1.000000
0.00502638,1.000000,1.000000
0.00503453,1.000000,1.000000
0.00504267,1.000000,1.000000
0.00505082,1.000000,1.000000
0.00505897,1.000000,1.000000
0.00506711,1.000000,1.000000
0.00507526,1.000000,1.000000
0.00508341,1.000000,1.000000
0.00509155,1.000000,1.000000
0.0050997,1.000000,1.000000
0.00510785,1.000000,1.000000
0.00511599,1.000000,1.000000
0.00512414,1.000000,0.999999
0.00513228,1.000000,0.999999
0.00514043,1.000000,0.999999
0.00514858,1.000000,0.999998
0.00515672,1.000000,0.999996
0.00516487,1.000000,0.999995
0.00517302,1.000000,0.999993
0.00518116,1.000000,0.999991
0.00518931,1.000000,0.999989
0.00519746,1.000000,0.999986
0.0052056,1.000000,0.999984
0.00521375,1.000000,0.999981
0.0052219,1.000000,0.999965
0.00523004,1.000000,0.999944
0.00523819,1.000000,0.999918
0.00524634,1.000000,0.999887
0.00525448,1.000000,0.999851
0.00526263,1.000000,0.999810
0.00527077,1.000000,0.999765
0.00527892,1.000000,0.999714
0.00528707,1.000000,0.999658
0.00529521,1.000000,0.999598
0.00530336,1.000000,0.999297
0.00531151,1.000000,0.998926
0.00531965,1.000000,0.998486
0.0053278,1.000000,0.997976
0.00533595,1.000000,0.997397
0.00534409,1.000000,0.996748
0.00535224,1.000000,0.996029
0.00536039,1.000000,0.995241
0.00536853,1.000000,0.994383
0.00537668,1.000000,0.993456
0.00538483,1.000000,0.987359
0.00539297,1.000000,0.978787
0.00540112,1.000000,0.967738
0.00540927,1.000000,0.954214
0.00541741,1.000000,0.938214
0.00542556,1.000000,0.919738
0.0054337,1.000000,0.898787
0.00544185,1.000000,0.875359
0.00545,1.000000,0.849456
0.00545814,1.000000,0.821077
0.00546629,0.947500,0.750889
0.00547444,0.890000,0.681368
0.00548258,0.827500,0.612515
0.00549073,0.760000,0.544328
0.00549888,0.687500,0.476808
0.00550702,0.610000,0.409955
0.00551517,0.527500,0.343770
0.00552332,0.440000,0.278251
0.00553146,0.347500,0.213399
0.00553961,0.250000,0.149214
0.00554776,0.202500,0.124349
0.0055559,0.160000,0.101736
0.00556405,0.122500,0.081375
0.0055722,0.090000,0.063265
0.00558034,0.062500,0.047406
0.00558849,0.040000,0.033799
0.00559663,0.022500,0.022444
0.00560478,0.010000,0.013341
0.00561293,0.002500,0.006489
0.00562107,0.000000,0.001889
0.00562922,0.000000,0.001545
0.00563737,0.000000,0.001236
0.00564551,0.000000,0.000961
0.00565366,0.000000,0.000720
0.00566181,0.000000,0.000514
0.00566995,0.000000,0.000343
0.0056781,0.000000,0.000206
0.00568625,0.000000,0.000103
0.00569439,0.000000,0.000035
0.00570254,0.000000,0.000001
0.00571069,0.000000,0.000001
0.00571883,0.000000,0.000001
0.00572698,0.000000,0.000001
0.00573512,0.000000,0.000000
0.00574327,0.000000,0.000000
0.00575142,0.000000,0.000000
0.00575956,0.000000,0.000000
0.00576771,0.000000,0.000000
0.00577586,0.000000,0.000000
0.005784,0.000000,0.000000
0.00579215,0.000000,0.000000
0.0058003,0.000000,0.000000
0.00580844,0.000000,0.000000
0.00581659,0.000000,0.000000
0.00582474,0.000000,0.000000
0.00583288,0.000000,0.000000
0.00584103,0.000000,0.000000
0.00584918,0.000000,0.000000
0.00585732,0.000000,0.000000
0.00586547,0.000000,0.000000
0.00587361,0.000000,0.000000
0.00588176,0.000000,0.000000
0.00588991,0.000000,0.000000
0.00589805,0.000000,0.000000
0.0059062,0.000000,0.000000
0.00591435,0.000000,0.000000
0.00592249,0.000000,0.000000
0.00593064,0.000000,0.000000
0.00593879,0.000000,0.000000
0.00594693,0.000000,0.000000
0.00595508,0.000000,0.000000
0.00596323,0.000000,0.000000
0.00597137,0.000000,0.000000
0.00597952,0.000000,0.000000
0.00598767,0.000000,0.000000
0.00599581,0.000000,0.000000
0.00600396,0.000000,0.000000
0.00601211,0.000000,0.000000
0.00602025,0.000000,0.000000
0.0060284,0.000000,0.000000
0.00603654,0.000000,0.000000
0.00604469,0.000000,0.000000
0.00605284,0.000000,0.000000
0.00606098,0.000000,0.000000
0.00606913,0.000000,0.000000
0.00607728,0.000000,0.000000
0.00608542,0.000000,0.000000
0.00609357,0.000000,0.000000
0.00610172,0.000000,0.000000
0.00610986,0.000000,0.000000
0.00611801,0.000000,0.000000
0.00612616,0.000000,0.000000
0.0061343,0.000000,0.000000
0.00614245,0.000000,0.000000
0.0061506,0.000000,0.000000
0.00615874,0.000000,0.000000
0.00616689,0.000000,0.000000
0.00617503,0.000000,0.000000
0.00618318,0.000000,0.000000
0.00619133,0.000000,0.000000
0.00619947,0.000000,0.000000
0.00620762,0.000000,0.000000
0.00621577,0.000000,0.000000
0.00622391,0.000000,0.000000
0.00623206,0.000000,0.000000
0.00624021,0.000000,0.000000
0.00624835,0.000000,0.000000
0.0062565,0.000000,0.000000
0.00626465,0.000000,0.000000
0.00627279,0.000000,0.000000
0.00628094,0.000000,0.000000
0.00628909,0.000000,0.000000
0.00629723,0.000000,0.000000
0.00630538,0.000000,0.000000
0.00631353,0.000000,0.000000
0.00632167,0.000000,0.000000
0.00632982,0.000000,0.000000
0.00633796,0.000000,0.000000
0.00634611,0.000000,0.000000
0.00635426,0.000000,0.000000
0.0063624,0.000000,0.000000
0.00637055,0.000000,0.000000
0.0063787,0.000000,0.000000
0.00638684,0.000000,0.000000
0.00639499,0.000000,0.000000
0.00640314,0.000000,0.000000
0.00641128,0.000000,0.000000
0.00641943,0.000000,0.000000
0.00642758,0.000000,0.000000
0.00643572,0.000000,0.000000
0.00644387,0.000000,0.000000
0.00645202,0.000000,0.000000
0.00646016,0.000000,0.000000
0.00646831,0.000000,0.000000
0.00647645,0.000000,0.000000
0.0064846,0.000000,0.000000
0.00649275,0.000000,0.000000
0.00650089,0.000000,0.000000
0.00650904,0.000000,0.000000
0.00651719,0.000000,0.000000
0.00652533,0.000000,0.000000
0.00653348,0.000000,0.000000
0.00654163,0.000000,0.000000
0.00654977,0.000000,0.000000
0.00655792,0.000000,0.000000
0.00656607,0.000000,0.000000
0.00657421,0.000000,0.000000
0.00658236,0.000000,0.000000
0.00659051,0.000000,0.000000
0.00659865,0.000000,0.000000
0.0066068,0.000000,0.000000
0.00661494,0.000000,0.000000
0.00662309,0.000000,0.000000
0.00663124,0.000000,0.000000
0.00663938,0.000000,0.000000
0.00664753,0.000000,0.000000
0.00665568,0.000000,0.000000
0.00666382,0.000000,0.000000
0.00667197,0.000000,0.000000
0.00668012,0.000000,0.000000
0.00668826,0.000000,0.000000
0.00669641,0.000000,0.000000
0.00670456,0.000000,0.000000
0.0067127,0.000000,0.000000
0.00672085,0.000000,0.000000
0.006729,0.000000,0.000000
0.00673714,0.000000,0.000000
0.00674529,0.000000,0.000000
0.00675344,0.000000,0.000000
0.00676158,0.000000,0.000000
0.00676973,0.000000,0.000000
0.00677787,0.000000,0.000000
0.00678602,0.000000,0.000000
0.00679417,0.000000,0.000000
0.00680231,0.000000,0.000000
0.00681046,0.000000,0.000000
0.00681861,0.000000,0.000000
0.00682675,0.000000,0.000000
0.0068349,0.000000,0.000000
0.00684305,0.000000,0.000000
0.00685119,0.000000,0.000000
0.00685934,0.000000,0.000000
0.00686749,0.000000,0.000000
0.00687563,0.000000,0.000000
0.00688378,0.000000,0.000000
0.00689193,0.000000,0.000000
0.00690007,0.000000,0.000000
0.00690822,0.000000,0.000000
0.00691636,0.000000,0.000000
0.00692451,0.000000,0.000000
0.00693266,0.000000,0.000000
0.0069408,0.000000,0.000000
0.00694895,0.000000,0.000000
0.0069571,0.000000,0.000000
0.00696524,0.000000,0.000000
0.00697339,0.000000,0.000000
0.00698154,0.000000,0.000000
0.00698968,0.000000,0.000000
0.00699783,0.000000,0.000000
0.00700598,0.000000,0.000000
0.00701412,0.000000,0.000000
0.00702227,0.000000,0.000000
0.00703042,0.000000,0.000000
0.00703856,0.000000,0.000000
0.00704671,0.000000,0.000000
0.00705486,0.000000,0.000000
0.007063,0.000000,0.000000
0.00707115,0.000000,0.000000
0.00707929,0.000000,0.000000
0.00708744,0.000000,0.000000
0.00709559,0.000000,0.000000
0.00710373,0.000000,0.000000
0.00711188,0.000000,0.000000
0.00712003,0.000000,0.000000
0.00712817,0.000000,0.000000
0.00713632,0.000000,0.000000
0.00714447,0.000000,0.000000
0.00715261,0.000000,0.000000
0.00716076,0.000000,0.000000
0.00716891,0.000000,0.000000
0.00717705,0.000000,0.000000
0.0071852,0.000000,0.000000
0.00719335,0.000000,0.000000
0.00720149,0.000000,0.000000
0.00720964,0.000000,0.000000
0.00721778,0.000000,0.000000
0.00722593,0.000000,0.000000
0.00723408,0.000000,0.000000
0.00724222,0.000000,0.000000
0.00725037,0.000000,0.000000
0.00725852,0.000000,0.000000
0.00726666,0.000000,0.000000
0.00727481,0.000000,0.000000
0.00728296,0.000000,0.000000
0.0072911,0.000000,0.000000
0.00729925,0.000000,0.000000
0.0073074,0.000000,0.000000
0.00731554,0.000000,0.000000
0.00732369,0.000000,0.000000
0.00733184,0.000000,0.000000
0.00733998,0.000000,0.000000
0.00734813,0.000000,0.000000
0.00735628,0.000000,0.000000
0.00736442,0.000000,0.000000
0.00737257,0.000000,0.000000
0.00738071,0.000000,0.000000
0.00738886,0.000000,0.000000
0.00739701,0.000000,0.000000
0.00740515,0.000000,0.000000
0.0074133,0.000000,0.000000
0.00742145,0.000000,0.000000
0.00742959,0.000000,0.000000
0.00743774,0.000000,0.000000
0.00744589,0.000000,0.000000
0.00745403,0.000000,0.000000
0.00746218,0.000000,0.000000
0.00747033,0.000000,0.000000
0.00747847,0.000000,0.000000
0.00748662,0.000000,0.000000
0.00749477,0.000000,0.000000
0.00750291,0.000000,0.000000
0.00751106,0.000000,0.000000
0.0075192,0.000000,0.000000
0.00752735,0.000000,0.000000
0.0075355,0.000000,0.000000
0.00754364,0.000000,0.000000
0.00755179,0.000000,0.000000
0.00755994,0.000000,0.000000
0.00756808,0.000000,0.000000
0.00757623,0.000000,0.000000
0.00758438,0.000000,0.000000
0.00759252,0.000000,0.000000
0.00760067,0.000000,0.000000
0.00760882,0.000000,0.000000
0.00761696,0.000000,0.000000
0.00762511,0.000000,0.000000
0.00763326,0.000000,0.000000
0.0076414,0.000000,0.000000
0.00764955,0.000000,0.000000
0.0076577,0.000000,0.000000
0.00766584,0.000000,0.000000
0.00767399,0.000000,0.000000
0.00768213,0.000000,0.000000
0.00769028,0.000000,0.000000
0.00769843,0.000000,0.000000
0.00770657,0.000000,0.000000
0.00771472,0.000000,0.000000
0.00772287,0.000000,0.000000
0.00773101,0.000000,0.000000
0.00773916,0.000000,0.000000
0.00774731,0.000000,0.000000
0.00775545,0.000000,0.000000
0.0077636,0.000000,0.000000
0.00777175,0.000000,0.000000
0.00777989,0.000000,0.000000
0.00778804,0.000000,0.000000
0.00779619,0.000000,0.000000
0.00780433,0.000000,0.000000
0.00781248,0.000000,0.000000
0.00782062,0.000000,0.000000
0.00782877,0.000000,0.000000
0.00783692,0.000000,0.000000
0.00784506,0.000000,0.000000
0.00785321,0.000000,0.000000
0.00786136,0.000000,0.000000
0.0078695,0.000000,0.000000
0.00787765,0.000000,0.000000
0.0078858,0.000000,0.000000
0.00789394,0.000000,0.000000
0.00790209,0.000000,0.000000
0.00791024,0.000000,0.000000
0.00791838,0.000000,0.000000
0.00792653,0.000000,0.000000
0.00793468,0.000000,0.000000
0.00794282,0.000000,0.000000
0.00795097,0.000000,0.000000
0.00795912,0.000000,0.000000
0.00796726,0.000000,0.000000
0.00797541,0.000000,0.000000
0.00798355,0.000000,0.000000
0.0079917,0.000000,0.000000
0.00799985,0.000000,0.000000
0.00800799,0.000000,0.000000
0.00801614,0.000000,0.000000
0.00802429,0.000000,0.000000
0.00803243,0.000000,0.000000
0.00804058,0.000000,0.000000
0.00804873,0.000000,0.000000
0.00805687,0.000000,0.000000
0.00806502,0.000000,0.000000
0.00807317,0.000000,0.000000
0.00808131,0.000000,0.000000
0.00808946,0.000000,0.000000
0.0080976,0.000000,0.000000
0.00810575,0.000000,0.000000
0.0081139,0.000000,0.000000
0.00812204,0.000000,0.000000
0.00813019,0.000000,0.000000
0.00813834,0.000000,0.000000
0.00814648,0.000000,0.000000

